Calibration of a Fluid-Structure Problem with Keras

In this short paper we report on an inverse problem issued from a physical system, namely a fluid structure problem where the parameters are the rigidity constant, the solid-fluid density ratio and the fluid viscosity. We have chosen a simple geometry so that the numerical solution of the system is easy. We compare the solution of this inverse problem by a Neural Network with a more classical solution obtained with a genetic algorithm. The Neural Network does much better.

==> fsiplot.txt <==
3  3.07995e-34  6.81128e-33  3.95523e-33  3.45838e-34  -8.30285e-34
3.1  0.0042912  0.0918117  0.0533813  0.00476783  -0.0111821
3.2  0.00921521  0.179264  0.104649  0.00992027  -0.0217811
3.3  0.0156345  0.260989  0.153542  0.0159416  -0.0315974
3.4  0.0246435  0.335409  0.199855  0.0232343  -0.0404298
3.5  0.0377485  0.400798  0.243422  0.032105  -0.0480726
3.6  0.0571101  0.455548  0.284079  0.0427544  -0.0543154
3.7  0.0858813  0.498594  0.321635  0.0552748  -0.0589463
3.8  0.128692  0.529913  0.355857  0.0696519  -0.0617583
3.9  0.192343  0.550836  0.386493  0.0857737  -0.0625582
4  0.286806  0.563829  0.413318  0.103444  -0.0611775
4.1  0.507365  0.826966  0.703182  0.429731  0.278097
4.2  0.735547  1.08483  0.984163  0.745738  0.608454
4.3  0.973548  1.3379  1.25712  1.05236  0.930539
4.4  1.22343  1.58658  1.52284  1.35044  1.24496
4.5  1.48687  1.83119  1.78201  1.64076  1.55228
4.6  1.76492  2.07199  2.03527  1.92405  1.85303
4.7  2.05765  2.30915  2.2832  2.201  2.14773
4.8  2.36372  2.54282  2.52631  2.47224  2.43683
4.9  2.67983  2.77308  2.76509  2.73838  2.72078
5  3  3  3  3  3


==> precisionfsidnn.txt <==
250 2.8	  3.8	  1.7	
500 1.2	  2.2	  0.9	 
1000	1.1	 1.4	  0.70
2000	0.89	  0.97	  0.36

